Neural Circuit Synthesis from Specification Patterns

We train hierarchical Transformers on the task of synthesizing hardware circuits directly out of high-level logical specifications in linear-time temporal logic (LTL). The LTL synthesis problem is a well-known algorithmic challenge with a long history and an annual competition is organized to track the improvement of algorithms and tooling over time. New approaches using machine learning might open a lot of possibilities in this area, but suffer from the lack of sufficient amounts of training data. In this paper, we consider a method to generate large amounts of additional training data, i.e., pairs of specifications and circuits implementing them. We ensure that this synthetic data is sufficiently close to human-written specifications by mining common patterns from the specifications used in the synthesis competitions. We show that hierarchical Transformers trained on this synthetic data solve a significant portion of problems from the synthesis competitions, and even out-of-distribution examples from a recent case study.

==> Neural Circuit Synthesis from Specification Patterns/hier_transformer_train_step_acc_per_seq.csv <==
Wall time,Step,Value
1626872329.304258,0,0.0
1626872418.566945,1,0.0
1626872507.975376,2,3.9062499126885086e-05
1626872597.841752,3,0.00046874998952262104
1626872686.968468,4,0.0006640625069849193
1626872776.975862,5,0.0010546875419095159
1626872866.790346,6,0.0014453125186264515
1626872946.738672,7,0.0026171875651925802
1626873002.873867,8,0.004921874962747097
1626873057.815906,9,0.005078124813735485
1626873111.458025,10,0.006093749776482582
1626873165.30567,11,0.0072265625931322575
1626873219.644797,12,0.006718750111758709
1626873273.846544,13,0.009023437276482582
1626873327.849223,14,0.008476562798023224
1626873381.447432,15,0.009257812052965164
1626873435.101176,16,0.005585937295109034
1626873489.370007,17,0.009687500074505806
1626873543.17432,18,0.010898437350988388
1626873598.929081,19,0.012851562350988388
1626873651.876386,20,0.01406249962747097
1626873706.907014,21,0.018671875819563866
1626873760.550005,22,0.020664062350988388
1626873815.188633,23,0.02187499962747097
1626873868.810873,24,0.028046874329447746
1626873922.622936,25,0.03578124940395355
1626873976.394414,26,0.04874999821186066
1626874030.103052,27,0.06519531458616257
1626874084.477174,28,0.078125
1626874138.178633,29,0.0885937511920929
1626874192.132429,30,0.09902343899011612
1626874246.339543,31,0.103515625
1626874300.42051,32,0.11085937172174454
1626874354.538494,33,0.11726562678813934
1626874408.399444,34,0.10433593392372131
1626874463.100293,35,0.12773437798023224
1626874517.055992,36,0.1318359375
1626874570.748156,37,0.12992186844348907
1626874624.188889,38,0.1365624964237213
1626874678.761773,39,0.1404687464237213
1626874732.930611,40,0.14335937798023224
1626874786.949085,41,0.14546875655651093
1626874840.005372,42,0.15410156548023224
1626874893.920216,43,0.15894530713558197
1626874947.951126,44,0.1618359386920929
1626875001.945379,45,0.16597656905651093
1626875055.627526,46,0.17164061963558197
1626875109.365164,47,0.171875
1626875163.387526,48,0.1763281226158142
1626875216.638895,49,0.18320313096046448
1626875270.465524,50,0.18476562201976776
1626875325.33331,51,0.18882812559604645
1626875379.131242,52,0.19003906846046448
1626875432.968262,53,0.19078125059604645
1626875487.179995,54,0.1979687511920929
1626875540.322757,55,0.2039453089237213
1626875594.961809,56,0.19933593273162842
1626875648.890032,57,0.20527343451976776
1626875704.198,58,0.20531250536441803
1626875758.011731,59,0.2120703160762787
1626875811.336442,60,0.2175000011920929
1626875865.258083,61,0.21644531190395355
1626875919.568016,62,0.224609375
1626875972.621979,63,0.2223828136920929
1626876026.519363,64,0.2241796851158142
1626876080.322016,65,0.22800780832767487
1626876134.229259,66,0.22871093451976776
1626876187.325622,67,0.23332031071186066
1626876240.573728,68,0.2346484363079071
1626876294.674893,69,0.2364843785762787
1626876348.386606,70,0.23988281190395355
1626876401.710985,71,0.24070312082767487
1626876454.921621,72,0.24351562559604645
1626876508.67174,73,0.2463671863079071
1626876561.912078,74,0.25132811069488525
1626876615.574369,75,0.24757812917232513
1626876669.649639,76,0.2522656321525574
1626876723.294873,77,0.25199219584465027
1626876777.957399,78,0.2554687559604645
1626876831.751442,79,0.25023436546325684
1626876884.794115,80,0.2639453113079071
1626876938.010795,81,0.25734373927116394
1626876992.498353,82,0.25804686546325684
1626877045.548797,83,0.26652345061302185
1626877099.887176,84,0.2670312523841858
1626877153.972054,85,0.26750001311302185
1626877207.387307,86,0.26679688692092896
1626877261.061537,87,0.26246094703674316
1626877314.710281,88,0.2723437547683716
1626877368.219046,89,0.2718749940395355
1626877421.297369,90,0.2745703160762787
1626877475.223311,91,0.2764843702316284
1626877528.966401,92,0.2785937488079071
1626877582.887955,93,0.2801171839237213
1626877636.68438,94,0.27503907680511475
1626877690.442504,95,0.28117188811302185
1626877744.414928,96,0.28648436069488525
1626877797.901535,97,0.2833593785762787
1626877851.842573,98,0.28214845061302185
1626877906.386086,99,0.28902342915534973
1626877959.556425,100,0.29050782322883606
1626878012.873905,101,0.2887890636920929
1626878066.23577,102,0.2877734303474426
1626878119.399243,103,0.29296875
1626878172.574985,104,0.2907421886920929
1626878226.515224,105,0.29593750834465027
1626878280.124328,106,0.2992578148841858
1626878334.634832,107,0.2963281273841858
1626878388.114071,108,0.2967187464237213
1626878441.070017,109,0.29890623688697815
1626878495.249615,110,0.2952343821525574
1626878549.14741,111,0.3092968761920929
1626878602.289378,112,0.30195313692092896
1626878655.312815,113,0.30406248569488525
1626878709.316561,114,0.30710938572883606
1626878762.793391,115,0.30492186546325684
1626878816.781423,116,0.3115234375
1626878869.799337,117,0.30292969942092896
1626878922.923438,118,0.30921876430511475
1626878977.820268,119,0.31339845061302185
1626879031.167485,120,0.30824220180511475
1626879084.244604,121,0.3113671839237213
1626879137.63314,122,0.31156250834465027
1626879193.881501,123,0.31421875953674316
1626879247.473279,124,0.31496092677116394
1626879300.467496,125,0.3121093809604645
1626879353.549899,126,0.31953126192092896
1626879406.609251,127,0.3189453184604645
1626879461.153995,128,0.3197656273841858
1626879514.129727,129,0.3184765577316284
1626879567.882163,130,0.3201953172683716
1626879622.399515,131,0.3199218809604645
1626879677.24678,132,0.3210156261920929
1626879730.173716,133,0.3208984434604645
1626879783.388262,134,0.32621094584465027
1626879836.455371,135,0.3235546946525574
1626879890.330431,136,0.3235546946525574
1626879943.909341,137,0.33199217915534973
1626879998.806831,138,0.3275390565395355
1626880052.006706,139,0.32777345180511475
1626880105.834824,140,0.32421875
1626880159.468095,141,0.32582032680511475
1626880212.69916,142,0.33304688334465027
1626880266.475346,143,0.3296875059604645
1626880320.290507,144,0.33488282561302185
1626880374.09038,145,0.33281248807907104
1626880427.664323,146,0.33597657084465027
1626880481.037578,147,0.3342578113079071
1626880535.060995,148,0.3327343761920929
1626880589.502559,149,0.33667969703674316
1626880643.197429,150,0.34003907442092896
1626880696.394312,151,0.33683595061302185
1626880749.463739,152,0.3399609327316284
1626880803.318535,153,0.3392968773841858
1626880857.636105,154,0.3441796898841858
1626880911.836626,155,0.33792969584465027
1626880965.039726,156,0.3330078125
1626881018.162002,157,0.3443359434604645
1626881071.171049,158,0.33988282084465027
1626881125.833661,159,0.3434765636920929
1626881179.446635,160,0.35050782561302185
1626881232.911896,161,0.34593749046325684
1626881287.456977,162,0.3438671827316284
1626881341.226694,163,0.3466796875
1626881394.380905,164,0.3425000011920929
1626881449.706476,165,0.35554686188697815
1626881502.867744,166,0.34957030415534973
1626881556.106446,167,0.3480859398841858
1626881609.733967,168,0.35218751430511475
1626881663.001191,169,0.35132813453674316
1626881716.201744,170,0.34773436188697815
1626881770.935559,171,0.34812501072883606
1626881824.225181,172,0.3561328053474426
1626881878.151338,173,0.3540624976158142
1626881931.641458,174,0.35624998807907104
1626881985.325539,175,0.35621094703674316
1626882038.451535,176,0.3514453172683716
1626882091.811591,177,0.3606249988079071
1626882146.016466,178,0.35761719942092896
1626882199.216532,179,0.3532421886920929
1626882253.379838,180,0.35972654819488525
1626882309.413828,181,0.36015623807907104
1626882362.758998,182,0.3596875071525574
1626882415.974028,183,0.3645312488079071
1626882469.101194,184,0.3605078160762787
1626882522.384023,185,0.3621484339237213
1626882575.516135,186,0.3600390553474426
1626882630.44279,187,0.35917967557907104
1626882684.627496,188,0.3685937523841858
1626882737.740092,189,0.36625000834465027
1626882791.090647,190,0.36488282680511475
1626882845.001086,191,0.37105467915534973
1626882899.481688,192,0.36617186665534973
1626882952.568047,193,0.3638281226158142
1626883005.615911,194,0.3671875
1626883060.148979,195,0.3664843738079071
1626883113.379967,196,0.37687501311302185
1626883166.543271,197,0.37085938453674316
1626883222.192743,198,0.3716406226158142
1626883275.269922,199,0.36742186546325684
1626883328.6728,200,0.37394532561302185
1626883382.611933,201,0.3716796934604645
1626883437.528109,202,0.37113282084465027
1626883492.701609,203,0.3780859410762787
1626883547.173322,204,0.37601563334465027
1626883600.547491,205,0.37812501192092896
1626883653.74868,206,0.3735937476158142
1626883707.710285,207,0.37476563453674316
1626883761.984783,208,0.3793359398841858
1626883815.2217,209,0.3687109351158142
1626883868.318471,210,0.3739062547683716
1626883921.509987,211,0.3797656297683716
1626883975.085741,212,0.38300782442092896
1626884029.738559,213,0.3762890696525574
1626884084.442773,214,0.38425782322883606
1626884139.417887,215,0.3803125023841858
1626884194.216055,216,0.3821093738079071
1626884248.43384,217,0.3828125
1626884301.729537,218,0.37941405177116394
1626884355.104117,219,0.3899218738079071
1626884410.050241,220,0.38484373688697815
1626884463.185305,221,0.38191404938697815
1626884516.822599,222,0.3885156214237213
1626884570.586976,223,0.3871093690395355
1626884623.849269,224,0.38597655296325684
1626884676.87736,225,0.38499999046325684
1626884731.764513,226,0.38914063572883606
1626884785.39252,227,0.3912109434604645
1626884839.426973,228,0.3938281238079071
1626884892.537573,229,0.38664063811302185
1626884946.701919,230,0.38917967677116394
1626885001.936529,231,0.39125001430511475
1626885057.016524,232,0.38871094584465027
1626885110.66546,233,0.38999998569488525
1626885164.648178,234,0.3966015577316284
1626885219.011277,235,0.3928515613079071
1626885273.73981,236,0.3935546875
1626885326.960222,237,0.3962109386920929
1626885380.353024,238,0.39308592677116394
1626885434.571537,239,0.39613282680511475
1626885487.959649,240,0.3903124928474426
1626885542.846076,241,0.3951953053474426
1626885597.853529,242,0.40269529819488525
1626885651.483468,243,0.4028906226158142
1626885704.703073,244,0.3932421803474426
1626885757.81635,245,0.4073828160762787
1626885811.238531,246,0.40308594703674316
1626885864.456176,247,0.40031251311302185
1626885917.934448,248,0.40031251311302185
1626885972.195375,249,0.39976561069488525
1626886025.343247,250,0.40351563692092896
1626886078.411622,251,0.40242186188697815
1626886131.536141,252,0.39695313572883606
1626886184.689166,253,0.40726563334465027
1626886238.083008,254,0.40226563811302185
1626886291.285332,255,0.4040234386920929
1626886345.900453,256,0.3988281190395355
1626886399.138591,257,0.4099999964237213
1626886453.346717,258,0.412109375
1626886507.342714,259,0.4067968726158142
1626886560.831237,260,0.408203125
1626886614.235866,261,0.4104296863079071
1626886667.82377,262,0.40843749046325684
1626886722.001824,263,0.40882813930511475
1626886775.50253,264,0.4093359410762787
1626886828.670233,265,0.41679686307907104
1626886881.883318,266,0.4127734303474426
1626886936.215704,267,0.4076562523841858
1626886989.66073,268,0.41695311665534973
1626887043.453658,269,0.41328126192092896
1626887097.192258,270,0.4114453196525574
1626887151.526314,271,0.4129296839237213
1626887204.953121,272,0.41218748688697815
1626887259.959874,273,0.42429688572883606
1626887313.872416,274,0.41820311546325684
1626887366.954464,275,0.4137499928474426
1626887420.04508,276,0.4224609434604645
1626887474.914703,277,0.4193750023841858
1626887528.702636,278,0.41847655177116394
1626887583.510985,279,0.4133984446525574
1626887638.327259,280,0.41917967796325684
1626887692.374616,281,0.4283984303474426
1626887745.464792,282,0.42179688811302185
1626887799.203882,283,0.41929686069488525
1626887852.489507,284,0.42277345061302185
1626887906.250698,285,0.42183592915534973
1626887959.692022,286,0.42210936546325684
1626888012.87463,287,0.41804686188697815
1626888066.052349,288,0.4241406321525574
1626888119.359789,289,0.42585936188697815
1626888172.648352,290,0.4262109398841858
1626888226.118837,291,0.43113282322883606
1626888280.207423,292,0.42210936546325684
1626888333.121819,293,0.4283203184604645
1626888385.977708,294,0.42332032322883606
1626888439.116949,295,0.4263281226158142
1626888492.537893,296,0.43656250834465027
1626888546.408862,297,0.43058595061302185
1626888599.794298,298,0.4276171922683716
1626888654.126088,299,0.43480467796325684


==> Neural Circuit Synthesis from Specification Patterns/hier_transformer_val_step_acc_per_seq.csv <==
Wall time,Step,Value
1626872329.305045,0,0.0
1626872418.567722,1,0.0
1626872507.976159,2,0.0
1626872597.842604,3,0.0001220703125
1626872686.969393,4,0.00040690103196538985
1626872776.976699,5,0.0
1626872866.791336,6,0.0028076171875
1626872946.739629,7,0.0048421225510537624
1626873002.874744,8,0.0054117836989462376
1626873057.816818,9,0.0064697265625
1626873111.458806,10,0.0055338540114462376
1626873165.306613,11,0.008382161147892475
1626873219.645612,12,0.0078125
1626873273.847425,13,0.009440104477107525
1626873327.850173,14,0.009480793960392475
1626873381.448222,15,0.0078125
1626873435.101967,16,0.0076497397385537624
1626873489.370914,17,0.011433918960392475
1626873543.17524,18,0.011515299789607525
1626873598.930004,19,0.01607259176671505
1626873651.877198,20,0.015421549789607525
1626873706.907937,21,0.01798502542078495
1626873760.550896,22,0.01949056051671505
1626873815.189647,23,0.02339681051671505
1626873868.811771,24,0.0317789725959301
1626873922.623956,25,0.0426025390625
1626873976.395315,26,0.0576171875
1626874030.104017,27,0.0772705078125
1626874084.478062,28,0.0910237655043602
1626874138.179618,29,0.0975748673081398
1626874192.133252,30,0.083740234375
1626874246.340408,31,0.1153971329331398
1626874300.421449,32,0.1158040389418602
1626874354.539385,33,0.1158854141831398
1626874408.400398,34,0.1279703825712204
1626874463.101192,35,0.1290690153837204
1626874517.056883,36,0.1359456330537796
1626874570.748936,37,0.1338297575712204
1626874624.18969,38,0.135498046875
1626874678.762678,39,0.145751953125
1626874732.931593,40,0.1489664763212204
1626874786.949959,41,0.1551920622587204
1626874840.006236,42,0.1443278044462204
1626874893.921178,43,0.1682942658662796
1626874947.952026,44,0.1694742888212204
1626875001.94631,45,0.1713460236787796
1626875055.628302,46,0.1707763671875
1626875109.366042,47,0.1720377653837204
1626875163.388412,48,0.1815592497587204
1626875216.639741,49,0.18115234375
1626875270.466439,50,0.1847330778837204
1626875325.334276,51,0.1847737580537796
1626875379.132132,52,0.1959635466337204
1626875432.969068,53,0.1839599609375
1626875487.180926,54,0.2023112028837204
1626875540.323554,55,0.2010091096162796
1626875594.962814,56,0.2042236328125
1626875648.890951,57,0.209228515625
1626875704.198888,58,0.2161865234375
1626875758.01261,59,0.2170003205537796
1626875811.337247,60,0.2074788361787796
1626875865.259022,61,0.2215169221162796
1626875919.568966,62,0.2274983674287796
1626875972.622769,63,0.2234700471162796
1626876026.520274,64,0.2292887419462204
1626876080.322905,65,0.2296549528837204
1626876134.230141,66,0.2333577424287796
1626876187.326406,67,0.2271321564912796
1626876240.574551,68,0.2329915314912796
1626876294.675824,69,0.235595703125
1626876348.387503,70,0.2431640625
1626876401.711781,71,0.2420247346162796
1626876454.922406,72,0.2430826872587204
1626876508.672659,73,0.2493082731962204
1626876561.912858,74,0.245361328125
1626876615.575212,75,0.248046875
1626876669.650529,76,0.2501220703125
1626876723.295663,77,0.2423909455537796
1626876777.958329,78,0.2508138120174408
1626876831.752336,79,0.2574056088924408
1626876884.794891,80,0.2544352114200592
1626876938.011602,81,0.2493896484375
1626876992.499281,82,0.2596842348575592
1626877045.54958,83,0.2579345703125
1626877099.887968,84,0.25048828125
1626877153.972945,85,0.2610270082950592
1626877207.388098,86,0.2548421323299408
1626877261.062393,87,0.2650553286075592
1626877314.71107,88,0.2588704526424408
1626877368.219836,89,0.2462971955537796
1626877421.298164,90,0.2622884213924408
1626877475.224185,91,0.2713216245174408
1626877528.967207,92,0.269775390625
1626877582.888747,93,0.2651773989200592
1626877636.685263,94,0.2738037109375
1626877690.443364,95,0.2755940854549408
1626877744.41572,96,0.2687174379825592
1626877797.902312,97,0.2721354067325592
1626877851.84344,98,0.2647705078125
1626877906.38696,99,0.2820638120174408
1626877959.557242,100,0.2766927182674408
1626878012.87468,101,0.2705892026424408
1626878066.236554,102,0.2816162109375
1626878119.400016,103,0.2794189453125
1626878172.575763,104,0.2784423828125
1626878226.516098,105,0.2863362729549408
1626878280.125106,106,0.2851155698299408
1626878334.635607,107,0.2792561948299408
1626878388.114857,108,0.2798258364200592
1626878441.070827,109,0.2825113832950592
1626878495.250404,110,0.2843831479549408
1626878549.148285,111,0.2881266176700592
1626878602.290156,112,0.2867024838924408
1626878655.313637,113,0.2811686098575592
1626878709.317363,114,0.2831217348575592
1626878762.794184,115,0.28271484375
1626878816.782363,116,0.2913004457950592
1626878869.800107,117,0.2901611328125
1626878922.924229,118,0.2904052734375
1626878977.821189,119,0.2921956479549408
1626879031.168262,120,0.2906087338924408
1626879084.245381,121,0.2875162661075592
1626879137.633944,122,0.2874349057674408
1626879193.88238,123,0.2986653745174408
1626879247.474044,124,0.2928059995174408
1626879300.468268,125,0.29296875
1626879353.55088,126,0.2880452573299408
1626879406.610025,127,0.2876790463924408
1626879461.154774,128,0.2889404296875
1626879514.130531,129,0.2896321713924408
1626879567.883016,130,0.3012288510799408
1626879622.400327,131,0.2849934995174408
1626879677.247563,132,0.2943115234375
1626879730.174494,133,0.2879638671875
1626879783.389146,134,0.2951253354549408
1626879836.456162,135,0.3005777895450592
1626879890.331207,136,0.2997640073299408
1626879943.910155,137,0.2992350161075592
1626879998.807631,138,0.2954508364200592
1626880052.007499,139,0.2959391176700592
1626880105.8356,140,0.2999674379825592
1626880159.468884,141,0.29931640625
1626880212.699946,142,0.2970377504825592
1626880266.476129,143,0.2978108823299408
1626880320.291296,144,0.301025390625
1626880374.091157,145,0.2921956479549408
1626880427.665104,146,0.2937418520450592
1626880481.038354,147,0.30078125
1626880535.061824,148,0.30029296875
1626880589.503496,149,0.3051351010799408
1626880643.198216,150,0.296875
1626880696.395094,151,0.3016764223575592
1626880749.464584,152,0.3018392026424408
1626880803.319404,153,0.3085123598575592
1626880857.63688,154,0.2954508364200592
1626880911.837424,155,0.3015543520450592
1626880965.040495,156,0.301025390625
1626881018.162774,157,0.3041178286075592
1626881071.17182,158,0.29736328125
1626881125.83456,159,0.3028157651424408
1626881179.447439,160,0.3041585385799408
1626881232.912674,161,0.29345703125
1626881287.457771,162,0.2919107973575592
1626881341.227466,163,0.3061116635799408
1626881394.381692,164,0.3043212890625
1626881449.707342,165,0.3091227114200592
1626881502.868533,166,0.3035888671875
1626881556.107246,167,0.2964681088924408
1626881609.734759,168,0.3011067807674408
1626881663.001972,169,0.3050537109375
1626881716.202531,170,0.3011067807674408
1626881770.936402,171,0.3077392578125
1626881824.225965,172,0.3060709536075592
1626881878.152192,173,0.3100992739200592
1626881931.642239,174,0.3072916567325592
1626881985.326403,175,0.3015950620174408
1626882038.452325,176,0.3018392026424408
1626882091.81237,177,0.3016764223575592
1626882146.017259,178,0.3026529848575592
1626882199.217337,179,0.3076171875
1626882253.380617,180,0.3045247495174408
1626882309.414719,181,0.3107096254825592
1626882362.759768,182,0.3064778745174408
1626882415.974809,183,0.3071695864200592
1626882469.101977,184,0.3037109375
1626882522.384794,185,0.3030191957950592
1626882575.516915,186,0.3068033754825592
1626882630.44357,187,0.3048909604549408
1626882684.62828,188,0.3094889223575592
1626882737.740929,189,0.3084309995174408
1626882791.091429,190,0.2992757260799408
1626882845.001875,191,0.30615234375
1626882899.482472,192,0.3052978515625
1626882952.568818,193,0.3053385317325592
1626883005.616678,194,0.3056233823299408
1626883060.149872,195,0.3109537661075592
1626883113.380753,196,0.3081461489200592
1626883166.544051,197,0.309814453125
1626883222.193878,198,0.3086344301700592
1626883275.270712,199,0.306640625
1626883328.673593,200,0.3088785707950592
1626883382.612701,201,0.30419921875
1626883437.528972,202,0.3129476010799408
1626883492.702465,203,0.3167724609375
1626883547.174093,204,0.3074951171875
1626883600.548276,205,0.3038736879825592
1626883653.749476,206,0.3063558042049408
1626883707.71111,207,0.3128662109375
1626883761.985567,208,0.3042806088924408
1626883815.222466,209,0.3065185546875
1626883868.319249,210,0.3074137270450592
1626883921.510771,211,0.3075765073299408
1626883975.086526,212,0.3035888671875
1626884029.739348,213,0.3037109375
1626884084.443887,214,0.3035888671875
1626884139.418672,215,0.3026123046875
1626884194.216837,216,0.3094482421875
1626884248.434613,217,0.3060302734375
1626884301.730312,218,0.3069661557674408
1626884355.104903,219,0.3128255307674408
1626884410.051012,220,0.3089599609375
1626884463.186081,221,0.3102213442325592
1626884516.82339,222,0.3060709536075592
1626884570.58775,223,0.3123372495174408
1626884623.850038,224,0.3094075620174408
1626884676.878216,225,0.3111572265625
1626884731.765316,226,0.31103515625
1626884785.393315,227,0.3120931088924408
1626884839.42776,228,0.3083902895450592
1626884892.538356,229,0.30859375
1626884946.702713,230,0.3091634213924408
1626885001.937326,231,0.3021647036075592
1626885057.01731,232,0.3073323667049408
1626885110.666561,233,0.3087972104549408
1626885164.648955,234,0.3086344301700592
1626885219.012066,235,0.3093668520450592
1626885273.740601,236,0.3046061098575592
1626885326.961,237,0.3068440854549408
1626885380.353811,238,0.3147786557674408
1626885434.572321,239,0.3108316957950592
1626885487.960432,240,0.3111572265625
1626885542.846856,241,0.3080240786075592
1626885597.854766,242,0.3133138120174408
1626885651.484306,243,0.3105061948299408
1626885704.70385,244,0.3039143979549408
1626885757.817124,245,0.3108724057674408
1626885811.239306,246,0.3016357421875
1626885864.45696,247,0.311767578125
1626885917.935234,248,0.3101399838924408
1626885972.196147,249,0.31103515625
1626886025.344027,250,0.3088785707950592
1626886078.412403,251,0.3081461489200592
1626886131.536933,252,0.3097737729549408
1626886184.689939,253,0.3085530698299408
1626886238.083773,254,0.3127034604549408
1626886291.286102,255,0.30615234375
1626886345.90124,256,0.3101399838924408
1626886399.139432,257,0.3111572265625
1626886453.347485,258,0.3069254457950592
1626886507.343486,259,0.3013509213924408
1626886560.833436,260,0.3063558042049408
1626886614.236725,261,0.3107096254825592
1626886667.824563,262,0.3111572265625
1626886722.003028,263,0.3058268129825592
1626886775.503301,264,0.3082275390625
1626886828.671012,265,0.304443359375
1626886881.8841,266,0.3133951723575592
1626886936.216495,267,0.3114420473575592
1626886989.661515,268,0.3132731020450592
1626887043.454428,269,0.2961832582950592
1626887097.193049,270,0.3098958432674408
1626887151.527099,271,0.298583984375
1626887204.953907,272,0.3113199770450592
1626887259.960653,273,0.3104248046875
1626887313.873216,274,0.3133951723575592
1626887366.955251,275,0.3126220703125
1626887420.045862,276,0.30859375
1626887474.915489,277,0.3150634765625
1626887528.703411,278,0.3114827573299408
1626887583.51182,279,0.3074137270450592
1626887638.328027,280,0.3092041015625
1626887692.375418,281,0.3058675229549408
1626887745.465576,282,0.3069661557674408
1626887799.204656,283,0.308837890625
1626887852.490282,284,0.307861328125
1626887906.251473,285,0.3038736879825592
1626887959.692798,286,0.3080240786075592
1626888012.875402,287,0.3121337890625
1626888066.053147,288,0.3141683042049408
1626888119.360575,289,0.3109537661075592
1626888172.649164,290,0.312255859375
1626888226.119618,291,0.3079427182674408
1626888280.208194,292,0.310546875
1626888333.122598,293,0.3128255307674408
1626888385.978829,294,0.3133138120174408
1626888439.117748,295,0.3101399838924408
1626888492.538669,296,0.3160400390625
1626888546.409735,297,0.3050537109375
1626888599.795083,298,0.3023681640625
1626888654.126864,299,0.3067626953125


==> Neural Circuit Synthesis from Specification Patterns/transformer_train_step_acc_per_seq.csv <==
Step,Value
0,0.0
1,7.812499825377017e-05
2,0.002031249925494194
3,0.0033984375186264515
4,0.004140624776482582
5,0.005117187276482582
6,0.0043750000186264515
7,0.004960937425494194
8,0.005664062686264515
9,0.0054296874441206455
10,0.0054296874441206455
11,0.005078124813735485
12,0.0053515625186264515
13,0.0062109376303851604
14,0.006093749776482582
15,0.0052734375931322575
16,0.006054687313735485
17,0.0062109376303851604
18,0.006171875167638063
19,0.0062109376303851604
20,0.0072265625931322575
21,0.008476562798023224
22,0.0072656250558793545
23,0.007695312611758709
24,0.008437500335276127
25,0.008867187425494194
26,0.008828124962747097
27,0.010898437350988388
28,0.01171875
29,0.013828124850988388
30,0.015507812611758709
31,0.015585937537252903
32,0.01718750037252903
33,0.01957031339406967
34,0.022773437201976776
35,0.023945312947034836
36,0.02714843675494194
37,0.029921874403953552
38,0.03218749910593033
39,0.01718750037252903
40,0.032343748956918716
41,0.03773437440395355
42,0.042109373956918716
43,0.0478515625
44,0.04824218899011612
45,0.05156249925494194
46,0.05218749865889549
47,0.05531249940395355
48,0.0556640625
49,0.062187500298023224
50,0.06367187201976776
51,0.06214843690395355
52,0.07039062678813934
53,0.06968750059604645
54,0.06660155951976776
55,0.06859374791383743
56,0.07460937649011612
57,0.07421875
58,0.07636718451976776
59,0.07945312559604645
60,0.08054687827825546
61,0.0817578136920929
62,0.0813281238079071
63,0.08781249821186066
64,0.08601562678813934
65,0.08929687738418579
66,0.09316406399011612
67,0.09363280981779099
68,0.09441406279802322
69,0.09324219077825546
70,0.0947265625
71,0.10019531100988388
72,0.0964062511920929
73,0.09785155951976776
74,0.10074219107627869
75,0.09796874970197678
76,0.09832031279802322
77,0.09886718541383743
78,0.09718749672174454
79,0.10554687678813934
80,0.10773437470197678
81,0.10039062798023224
82,0.10089843720197678
83,0.10859374701976776
84,0.10925780981779099
85,0.08890625089406967
86,0.10003906488418579
87,0.10195312649011612
88,0.1032421886920929
89,0.09898437559604645
90,0.10640624910593033
91,0.10410156100988388
92,0.0949999988079071
93,0.08378906548023224
94,0.09773437678813934
95,0.08148437738418579
96,0.09410156309604645
97,0.0866406261920929
98,0.10039062798023224
99,0.09187500178813934
100,0.09558593481779099
101,0.08937499672174454
102,0.09386719018220901
103,0.08804687857627869
104,0.08925781399011612
105,0.0817578136920929
106,0.07968749850988388
107,0.08578124642372131
108,0.08714843541383743
109,0.09609375149011612
110,0.10218749940395355
111,0.10480468720197678
112,0.10335937142372131
113,0.09242187440395355
114,0.09859374910593033
115,0.09269531071186066
116,0.08375000208616257
117,0.07218749821186066
118,0.09015624970197678
119,0.09972656518220901
120,0.10363281518220901
121,0.10542968660593033
122,0.09046874940395355
123,0.10578124970197678
124,0.09718749672174454
125,0.0915234386920929
126,0.0859375
127,0.07804687321186066
128,0.09746094048023224
129,0.1037890613079071
130,0.10160156339406967
131,0.10566405951976776
132,0.10863281041383743
133,0.10660156607627869
134,0.09976562857627869
135,0.10292968899011612
136,0.10558594018220901
137,0.1022656261920929
138,0.10871093720197678
139,0.10886719077825546
140,0.10664062201976776
141,0.10828124731779099
142,0.10605468600988388
143,0.10710937529802322
144,0.11273437738418579
145,0.11511718481779099
146,0.11058593541383743
147,0.1142578125
148,0.11554687470197678
149,0.11562500149011612
150,0.11773437261581421
151,0.12109375
152,0.11246094107627869
153,0.11527343839406967
154,0.12105468660593033
155,0.11968749761581421
156,0.12144531309604645
157,0.11675781011581421
158,0.12187500298023224
159,0.12214843928813934
160,0.12167968600988388
161,0.12601561844348907
162,0.12593750655651093
163,0.12523438036441803
164,0.12406250089406967
165,0.11734375357627869
166,0.11265625059604645
167,0.12019531428813934
168,0.11382812261581421
169,0.11882812529802322
170,0.12671874463558197
171,0.12566405534744263
172,0.12664061784744263
173,0.12132812291383743
174,0.1283593773841858
175,0.13124999403953552
176,0.13171875476837158
177,0.13597656786441803
178,0.13613280653953552
179,0.13371093571186066
180,0.13804687559604645
181,0.13566406071186066
182,0.13121093809604645
183,0.13496093451976776
184,0.13273437321186066
185,0.1294531226158142
186,0.1305859386920929
187,0.12804687023162842
188,0.12406250089406967
189,0.12191405892372131
190,0.1298828125
191,0.12445312738418579
192,0.1326562464237213
193,0.12617187201976776
194,0.11972656100988388
195,0.12562499940395355
196,0.12414062768220901
197,0.12828125059604645
198,0.1360156238079071
199,0.12929686903953552
200,0.13249999284744263
201,0.1369921863079071
202,0.13066406548023224
203,0.13277344405651093
204,0.12054687738418579
205,0.1318359375
206,0.13695313036441803
207,0.13660156726837158
208,0.13019531965255737
209,0.13121093809604645
210,0.1328125
211,0.1279296875
212,0.12996093928813934
213,0.13328124582767487
214,0.13273437321186066
215,0.13917969167232513
216,0.13820312917232513
217,0.13976562023162842
218,0.13683593273162842
219,0.13917969167232513
220,0.14027343690395355
221,0.13675780594348907
222,0.1316796839237213
223,0.14121094346046448
224,0.13105468451976776
225,0.13957031071186066
226,0.1399218738079071
227,0.14644531905651093
228,0.14875000715255737
229,0.1455078125
230,0.14374999701976776
231,0.14277343451976776
232,0.13148437440395355
233,0.14226561784744263
234,0.14195312559604645
235,0.14359374344348907
236,0.1435546875
237,0.14812499284744263
238,0.14933593571186066
239,0.14464843273162842
240,0.14660155773162842
241,0.1482812464237213
242,0.14558593928813934
243,0.14171874523162842
244,0.14515624940395355
245,0.14832031726837158
246,0.14695312082767487
247,0.1506640613079071
248,0.1516406238079071
249,0.1418749988079071
250,0.14121094346046448
251,0.15097656846046448
252,0.1481640636920929
253,0.14960937201976776
254,0.14109374582767487
255,0.14808593690395355
256,0.1407812535762787
257,0.13328124582767487
258,0.1416015625
259,0.14363281428813934
260,0.1477343738079071
261,0.14222656190395355
262,0.13941405713558197
263,0.14636719226837158
264,0.1506640613079071
265,0.15855468809604645
266,0.1599999964237213
267,0.15515625476837158
268,0.1535937488079071
269,0.15007811784744263
270,0.15519531071186066
271,0.15496093034744263
272,0.1541406214237213
273,0.15648438036441803
274,0.15476562082767487
275,0.1545703113079071
276,0.14855468273162842
277,0.15003906190395355
278,0.14921875298023224
279,0.15101562440395355
280,0.15335936844348907
281,0.15234375
282,0.14863280951976776
283,0.15371093153953552
284,0.14753906428813934
285,0.15546874701976776
286,0.1550000011920929
287,0.15718750655651093
288,0.15910156071186066
289,0.15660156309604645
290,0.15714843571186066
291,0.15906250476837158
292,0.16109375655651093
293,0.1630859375
294,0.16109375655651093
295,0.1604296863079071
296,0.1591796875
297,0.15949219465255737
298,0.1570703089237213
299,0.1545703113079071

==> Neural Circuit Synthesis from Specification Patterns/transformer_val_step_acc_per_seq.csv <==
Step,Value
0,0.0
1,0.0005460349493660033
2,0.001890120911411941
3,0.004620295483618975
4,0.005460349377244711
5,0.004200269002467394
6,0.004788306541740894
7,0.003780241822823882
8,0.005460349377244711
9,0.00428427429869771
10,0.005376344081014395
11,0.004158266354352236
12,0.005712365731596947
13,0.006048386916518211
14,0.001974126324057579
15,0.004998319782316685
16,0.005292338784784079
17,0.005754368379712105
18,0.005964381620287895
19,0.0060903895646333694
20,0.006636424921452999
21,0.006174395326524973
22,0.006006384268403053
23,0.007770497351884842
24,0.008442540653049946
25,0.010038642212748528
26,0.009366599842905998
27,0.008148521184921265
28,0.009744623675942421
29,0.014028897508978844
30,0.01608702912926674
31,0.01953125
32,0.021841397508978844
33,0.023101478815078735
34,0.023731518536806107
35,0.022009408101439476
36,0.023479502648115158
37,0.037424396723508835
38,0.02646169438958168
39,0.02734375
40,0.0372563861310482
41,0.039608534425497055
42,0.048093076795339584
43,0.042422715574502945
44,0.04553091526031494
45,0.0486811138689518
46,0.05124327912926674
47,0.05603158473968506
48,0.05775369703769684
49,0.06392809003591537
50,0.058257728815078735
51,0.06144993379712105
52,0.06506216526031494
53,0.06317204236984253
54,0.07106854766607285
55,0.06506216526031494
56,0.0669102817773819
57,0.07497479766607285
58,0.07413474470376968
59,0.07232862710952759
60,0.0833333358168602
61,0.07984711229801178
62,0.09429603815078735
63,0.08984375
64,0.08518145233392715
65,0.08429939299821854
66,0.09106183052062988
67,0.08014112710952759
68,0.0968581959605217
69,0.09509408473968506
70,0.09765625
71,0.09362398833036423
72,0.0973622277379036
73,0.09391801059246063
74,0.0929519459605217
75,0.10047043114900589
76,0.09580813348293304
77,0.10219254344701767
78,0.10030242055654526
79,0.09337197244167328
80,0.09337197244167328
81,0.09219589829444885
82,0.10706485062837601
83,0.1028645858168602
84,0.10840893536806107
85,0.08967573940753937
86,0.09669018536806107
87,0.09790826588869095
88,0.09022177755832672
89,0.09110382944345474
90,0.08996976166963577
91,0.10618279874324799
92,0.08278729766607285
93,0.09097782522439957
94,0.0950520858168602
95,0.08963373303413391
96,0.08429939299821854
97,0.09240591526031494
98,0.09366599470376968
99,0.09618615359067917
100,0.08001512289047241
101,0.09240591526031494
102,0.07027049362659454
103,0.0856434777379036
104,0.08392137289047241
105,0.0752268135547638
106,0.08635752648115158
107,0.08795362710952759
108,0.09774025529623032
109,0.09786626696586609
110,0.10488071292638779
111,0.09282594174146652
112,0.08891969174146652
113,0.08467742055654526
114,0.09593413770198822
115,0.08908770233392715
116,0.061281923204660416
117,0.07531081885099411
118,0.09358198940753937
119,0.0958501324057579
120,0.10240255296230316
121,0.09022177755832672
122,0.10437668114900589
123,0.09522009640932083
124,0.08665154874324799
125,0.07925907522439957
126,0.07820900529623032
127,0.08665154874324799
128,0.09076780825853348
129,0.09744623303413391
130,0.09769825637340546
131,0.10089045763015747
132,0.10378864407539368
133,0.09303595125675201
134,0.09996639937162399
135,0.10160450637340546
136,0.08429939299821854
137,0.0947580635547638
138,0.11092910170555115
139,0.10269657522439957
140,0.09858030825853348
141,0.10546875
142,0.10387264937162399
143,0.10450268536806107
144,0.10773689299821854
145,0.10853494703769684
146,0.10387264937162399
147,0.10685484111309052
148,0.10278058052062988
149,0.12109375
150,0.11861559003591537
151,0.10895497351884842
152,0.09950436651706696
153,0.1127772182226181
154,0.11634744703769684
155,0.11113911122083664
156,0.1072748675942421
157,0.11487735062837601
158,0.11722950637340546
159,0.11584341526031494
160,0.1231938824057579
161,0.1176915317773819
162,0.10866095125675201
163,0.12878024578094482
164,0.09517809003591537
165,0.09963037818670273
166,0.12016969174146652
167,0.11164314299821854
168,0.11449933052062988
169,0.11504536122083664
170,0.1181955635547638
171,0.11916162818670273
172,0.11483535170555115
173,0.11403729766607285
174,0.11655745655298233
175,0.12235382944345474
176,0.11920362710952759
177,0.12121976166963577
178,0.1268901228904724
179,0.12936827540397644
180,0.12193380296230316
181,0.12126176059246063
182,0.12567204236984253
183,0.1281082034111023
184,0.12777218222618103
185,0.1244959682226181
186,0.11794354766607285
187,0.11365927755832672
188,0.1046706959605217
189,0.12268985062837601
190,0.12567204236984253
191,0.1260920763015747
192,0.12483198940753937
193,0.11542338877916336
194,0.1137852817773819
195,0.11164314299821854
196,0.11479334533214569
197,0.12382392585277557
198,0.12886424362659454
199,0.11340726166963577
200,0.11491935700178146
201,0.12260584533214569
202,0.12084173411130905
203,0.11554939299821854
204,0.1158854141831398
205,0.13054434955120087
206,0.1184895858168602
207,0.11571740359067917
208,0.12542003393173218
209,0.12852822244167328
210,0.12424395233392715
211,0.12428595125675201
212,0.1158854141831398
213,0.1145833358168602
214,0.12109375
215,0.12928427755832672
216,0.1325184851884842
217,0.12802419066429138
218,0.12962029874324799
219,0.13125839829444885
220,0.13516464829444885
221,0.13163642585277557
222,0.12668010592460632
223,0.12441196292638779
224,0.12563003599643707
225,0.12512600421905518
226,0.1334005445241928
227,0.13764281570911407
228,0.12932628393173218
229,0.13655073940753937
230,0.1333165317773819
231,0.12193380296230316
232,0.11966565996408463
233,0.13243447244167328
234,0.13550066947937012
235,0.12684811651706696
236,0.12890625
237,0.1322244554758072
238,0.13659274578094482
239,0.1391129046678543
240,0.13184644281864166
241,0.1390288919210434
242,0.12873823940753937
243,0.1344086080789566
244,0.12231183052062988
245,0.12945228815078735
246,0.13688676059246063
247,0.1398269534111023
248,0.12957829236984253
249,0.13277049362659454
250,0.13604670763015747
251,0.13436660170555115
252,0.13760080933570862
253,0.11239919066429138
254,0.13407258689403534
255,0.11777553707361221
256,0.11021505296230316
257,0.1276041716337204
258,0.12163978815078735
259,0.1297042965888977
260,0.12747815251350403
261,0.12932628393173218
262,0.11932963877916336
263,0.13789482414722443
264,0.13734878599643707
265,0.14730343222618103
266,0.13810484111309052
267,0.12974630296230316
268,0.14049899578094482
269,0.14079301059246063
270,0.14595934748649597
271,0.1396169364452362
272,0.1366347372531891
273,0.13638272881507874
274,0.13487063348293304
275,0.1443212330341339
276,0.13037633895874023
277,0.1325184851884842
278,0.1347026228904724
279,0.1471354216337204
280,0.13373656570911407
281,0.13713878393173218
282,0.1425151228904724
283,0.13012433052062988
284,0.13537466526031494
285,0.13827285170555115
286,0.13676075637340546
287,0.14415322244167328
288,0.14705140888690948
289,0.12995631992816925
290,0.13760080933570862
291,0.14453125
292,0.14398521184921265
293,0.14398521184921265
294,0.1362147182226181
295,0.14184308052062988
296,0.1409190148115158
297,0.13533265888690948
298,0.13974294066429138
299,0.14049899578094482

==> hier_transformer_train_step_acc_per_seq.csv <==
Wall time,Step,Value
1626872329.304258,0,0.0
1626872418.566945,1,0.0
1626872507.975376,2,3.9062499126885086e-05
1626872597.841752,3,0.00046874998952262104
1626872686.968468,4,0.0006640625069849193
1626872776.975862,5,0.0010546875419095159
1626872866.790346,6,0.0014453125186264515
1626872946.738672,7,0.0026171875651925802
1626873002.873867,8,0.004921874962747097
1626873057.815906,9,0.005078124813735485
1626873111.458025,10,0.006093749776482582
1626873165.30567,11,0.0072265625931322575
1626873219.644797,12,0.006718750111758709
1626873273.846544,13,0.009023437276482582
1626873327.849223,14,0.008476562798023224
1626873381.447432,15,0.009257812052965164
1626873435.101176,16,0.005585937295109034
1626873489.370007,17,0.009687500074505806
1626873543.17432,18,0.010898437350988388
1626873598.929081,19,0.012851562350988388
1626873651.876386,20,0.01406249962747097
1626873706.907014,21,0.018671875819563866
1626873760.550005,22,0.020664062350988388
1626873815.188633,23,0.02187499962747097
1626873868.810873,24,0.028046874329447746
1626873922.622936,25,0.03578124940395355
1626873976.394414,26,0.04874999821186066
1626874030.103052,27,0.06519531458616257
1626874084.477174,28,0.078125
1626874138.178633,29,0.0885937511920929
1626874192.132429,30,0.09902343899011612
1626874246.339543,31,0.103515625
1626874300.42051,32,0.11085937172174454
1626874354.538494,33,0.11726562678813934
1626874408.399444,34,0.10433593392372131
1626874463.100293,35,0.12773437798023224
1626874517.055992,36,0.1318359375
1626874570.748156,37,0.12992186844348907
1626874624.188889,38,0.1365624964237213
1626874678.761773,39,0.1404687464237213
1626874732.930611,40,0.14335937798023224
1626874786.949085,41,0.14546875655651093
1626874840.005372,42,0.15410156548023224
1626874893.920216,43,0.15894530713558197
1626874947.951126,44,0.1618359386920929
1626875001.945379,45,0.16597656905651093
1626875055.627526,46,0.17164061963558197
1626875109.365164,47,0.171875
1626875163.387526,48,0.1763281226158142
1626875216.638895,49,0.18320313096046448
1626875270.465524,50,0.18476562201976776
1626875325.33331,51,0.18882812559604645
1626875379.131242,52,0.19003906846046448
1626875432.968262,53,0.19078125059604645
1626875487.179995,54,0.1979687511920929
1626875540.322757,55,0.2039453089237213
1626875594.961809,56,0.19933593273162842
1626875648.890032,57,0.20527343451976776
1626875704.198,58,0.20531250536441803
1626875758.011731,59,0.2120703160762787
1626875811.336442,60,0.2175000011920929
1626875865.258083,61,0.21644531190395355
1626875919.568016,62,0.224609375
1626875972.621979,63,0.2223828136920929
1626876026.519363,64,0.2241796851158142
1626876080.322016,65,0.22800780832767487
1626876134.229259,66,0.22871093451976776
1626876187.325622,67,0.23332031071186066
1626876240.573728,68,0.2346484363079071
1626876294.674893,69,0.2364843785762787
1626876348.386606,70,0.23988281190395355
1626876401.710985,71,0.24070312082767487
1626876454.921621,72,0.24351562559604645
1626876508.67174,73,0.2463671863079071
1626876561.912078,74,0.25132811069488525
1626876615.574369,75,0.24757812917232513
1626876669.649639,76,0.2522656321525574
1626876723.294873,77,0.25199219584465027
1626876777.957399,78,0.2554687559604645
1626876831.751442,79,0.25023436546325684
1626876884.794115,80,0.2639453113079071
1626876938.010795,81,0.25734373927116394
1626876992.498353,82,0.25804686546325684
1626877045.548797,83,0.26652345061302185
1626877099.887176,84,0.2670312523841858
1626877153.972054,85,0.26750001311302185
1626877207.387307,86,0.26679688692092896
1626877261.061537,87,0.26246094703674316
1626877314.710281,88,0.2723437547683716
1626877368.219046,89,0.2718749940395355
1626877421.297369,90,0.2745703160762787
1626877475.223311,91,0.2764843702316284
1626877528.966401,92,0.2785937488079071
1626877582.887955,93,0.2801171839237213
1626877636.68438,94,0.27503907680511475
1626877690.442504,95,0.28117188811302185
1626877744.414928,96,0.28648436069488525
1626877797.901535,97,0.2833593785762787
1626877851.842573,98,0.28214845061302185
1626877906.386086,99,0.28902342915534973
1626877959.556425,100,0.29050782322883606
1626878012.873905,101,0.2887890636920929
1626878066.23577,102,0.2877734303474426
1626878119.399243,103,0.29296875
1626878172.574985,104,0.2907421886920929
1626878226.515224,105,0.29593750834465027
1626878280.124328,106,0.2992578148841858
1626878334.634832,107,0.2963281273841858
1626878388.114071,108,0.2967187464237213
1626878441.070017,109,0.29890623688697815
1626878495.249615,110,0.2952343821525574
1626878549.14741,111,0.3092968761920929
1626878602.289378,112,0.30195313692092896
1626878655.312815,113,0.30406248569488525
1626878709.316561,114,0.30710938572883606
1626878762.793391,115,0.30492186546325684
1626878816.781423,116,0.3115234375
1626878869.799337,117,0.30292969942092896
1626878922.923438,118,0.30921876430511475
1626878977.820268,119,0.31339845061302185
1626879031.167485,120,0.30824220180511475
1626879084.244604,121,0.3113671839237213
1626879137.63314,122,0.31156250834465027
1626879193.881501,123,0.31421875953674316
1626879247.473279,124,0.31496092677116394
1626879300.467496,125,0.3121093809604645
1626879353.549899,126,0.31953126192092896
1626879406.609251,127,0.3189453184604645
1626879461.153995,128,0.3197656273841858
1626879514.129727,129,0.3184765577316284
1626879567.882163,130,0.3201953172683716
1626879622.399515,131,0.3199218809604645
1626879677.24678,132,0.3210156261920929
1626879730.173716,133,0.3208984434604645
1626879783.388262,134,0.32621094584465027
1626879836.455371,135,0.3235546946525574
1626879890.330431,136,0.3235546946525574
1626879943.909341,137,0.33199217915534973
1626879998.806831,138,0.3275390565395355
1626880052.006706,139,0.32777345180511475
1626880105.834824,140,0.32421875
1626880159.468095,141,0.32582032680511475
1626880212.69916,142,0.33304688334465027
1626880266.475346,143,0.3296875059604645
1626880320.290507,144,0.33488282561302185
1626880374.09038,145,0.33281248807907104
1626880427.664323,146,0.33597657084465027
1626880481.037578,147,0.3342578113079071
1626880535.060995,148,0.3327343761920929
1626880589.502559,149,0.33667969703674316
1626880643.197429,150,0.34003907442092896
1626880696.394312,151,0.33683595061302185
1626880749.463739,152,0.3399609327316284
1626880803.318535,153,0.3392968773841858
1626880857.636105,154,0.3441796898841858
1626880911.836626,155,0.33792969584465027
1626880965.039726,156,0.3330078125
1626881018.162002,157,0.3443359434604645
1626881071.171049,158,0.33988282084465027
1626881125.833661,159,0.3434765636920929
1626881179.446635,160,0.35050782561302185
1626881232.911896,161,0.34593749046325684
1626881287.456977,162,0.3438671827316284
1626881341.226694,163,0.3466796875
1626881394.380905,164,0.3425000011920929
1626881449.706476,165,0.35554686188697815
1626881502.867744,166,0.34957030415534973
1626881556.106446,167,0.3480859398841858
1626881609.733967,168,0.35218751430511475
1626881663.001191,169,0.35132813453674316
1626881716.201744,170,0.34773436188697815
1626881770.935559,171,0.34812501072883606
1626881824.225181,172,0.3561328053474426
1626881878.151338,173,0.3540624976158142
1626881931.641458,174,0.35624998807907104
1626881985.325539,175,0.35621094703674316
1626882038.451535,176,0.3514453172683716
1626882091.811591,177,0.3606249988079071
1626882146.016466,178,0.35761719942092896
1626882199.216532,179,0.3532421886920929
1626882253.379838,180,0.35972654819488525
1626882309.413828,181,0.36015623807907104
1626882362.758998,182,0.3596875071525574
1626882415.974028,183,0.3645312488079071
1626882469.101194,184,0.3605078160762787
1626882522.384023,185,0.3621484339237213
1626882575.516135,186,0.3600390553474426
1626882630.44279,187,0.35917967557907104
1626882684.627496,188,0.3685937523841858
1626882737.740092,189,0.36625000834465027
1626882791.090647,190,0.36488282680511475
1626882845.001086,191,0.37105467915534973
1626882899.481688,192,0.36617186665534973
1626882952.568047,193,0.3638281226158142
1626883005.615911,194,0.3671875
1626883060.148979,195,0.3664843738079071
1626883113.379967,196,0.37687501311302185
1626883166.543271,197,0.37085938453674316
1626883222.192743,198,0.3716406226158142
1626883275.269922,199,0.36742186546325684
1626883328.6728,200,0.37394532561302185
1626883382.611933,201,0.3716796934604645
1626883437.528109,202,0.37113282084465027
1626883492.701609,203,0.3780859410762787
1626883547.173322,204,0.37601563334465027
1626883600.547491,205,0.37812501192092896
1626883653.74868,206,0.3735937476158142
1626883707.710285,207,0.37476563453674316
1626883761.984783,208,0.3793359398841858
1626883815.2217,209,0.3687109351158142
1626883868.318471,210,0.3739062547683716
1626883921.509987,211,0.3797656297683716
1626883975.085741,212,0.38300782442092896
1626884029.738559,213,0.3762890696525574
1626884084.442773,214,0.38425782322883606
1626884139.417887,215,0.3803125023841858
1626884194.216055,216,0.3821093738079071
1626884248.43384,217,0.3828125
1626884301.729537,218,0.37941405177116394
1626884355.104117,219,0.3899218738079071
1626884410.050241,220,0.38484373688697815
1626884463.185305,221,0.38191404938697815
1626884516.822599,222,0.3885156214237213
1626884570.586976,223,0.3871093690395355
1626884623.849269,224,0.38597655296325684
1626884676.87736,225,0.38499999046325684
1626884731.764513,226,0.38914063572883606
1626884785.39252,227,0.3912109434604645
1626884839.426973,228,0.3938281238079071
1626884892.537573,229,0.38664063811302185
1626884946.701919,230,0.38917967677116394
1626885001.936529,231,0.39125001430511475
1626885057.016524,232,0.38871094584465027
1626885110.66546,233,0.38999998569488525
1626885164.648178,234,0.3966015577316284
1626885219.011277,235,0.3928515613079071
1626885273.73981,236,0.3935546875
1626885326.960222,237,0.3962109386920929
1626885380.353024,238,0.39308592677116394
1626885434.571537,239,0.39613282680511475
1626885487.959649,240,0.3903124928474426
1626885542.846076,241,0.3951953053474426
1626885597.853529,242,0.40269529819488525
1626885651.483468,243,0.4028906226158142
1626885704.703073,244,0.3932421803474426
1626885757.81635,245,0.4073828160762787
1626885811.238531,246,0.40308594703674316
1626885864.456176,247,0.40031251311302185
1626885917.934448,248,0.40031251311302185
1626885972.195375,249,0.39976561069488525
1626886025.343247,250,0.40351563692092896
1626886078.411622,251,0.40242186188697815
1626886131.536141,252,0.39695313572883606
1626886184.689166,253,0.40726563334465027
1626886238.083008,254,0.40226563811302185
1626886291.285332,255,0.4040234386920929
1626886345.900453,256,0.3988281190395355
1626886399.138591,257,0.4099999964237213
1626886453.346717,258,0.412109375
1626886507.342714,259,0.4067968726158142
1626886560.831237,260,0.408203125
1626886614.235866,261,0.4104296863079071
1626886667.82377,262,0.40843749046325684
1626886722.001824,263,0.40882813930511475
1626886775.50253,264,0.4093359410762787
1626886828.670233,265,0.41679686307907104
1626886881.883318,266,0.4127734303474426
1626886936.215704,267,0.4076562523841858
1626886989.66073,268,0.41695311665534973
1626887043.453658,269,0.41328126192092896
1626887097.192258,270,0.4114453196525574
1626887151.526314,271,0.4129296839237213
1626887204.953121,272,0.41218748688697815
1626887259.959874,273,0.42429688572883606
1626887313.872416,274,0.41820311546325684
1626887366.954464,275,0.4137499928474426
1626887420.04508,276,0.4224609434604645
1626887474.914703,277,0.4193750023841858
1626887528.702636,278,0.41847655177116394
1626887583.510985,279,0.4133984446525574
1626887638.327259,280,0.41917967796325684
1626887692.374616,281,0.4283984303474426
1626887745.464792,282,0.42179688811302185
1626887799.203882,283,0.41929686069488525
1626887852.489507,284,0.42277345061302185
1626887906.250698,285,0.42183592915534973
1626887959.692022,286,0.42210936546325684
1626888012.87463,287,0.41804686188697815
1626888066.052349,288,0.4241406321525574
1626888119.359789,289,0.42585936188697815
1626888172.648352,290,0.4262109398841858
1626888226.118837,291,0.43113282322883606
1626888280.207423,292,0.42210936546325684
1626888333.121819,293,0.4283203184604645
1626888385.977708,294,0.42332032322883606
1626888439.116949,295,0.4263281226158142
1626888492.537893,296,0.43656250834465027
1626888546.408862,297,0.43058595061302185
1626888599.794298,298,0.4276171922683716
1626888654.126088,299,0.43480467796325684


==> hier_transformer_val_step_acc_per_seq.csv <==
Wall time,Step,Value
1626872329.305045,0,0.0
1626872418.567722,1,0.0
1626872507.976159,2,0.0
1626872597.842604,3,0.0001220703125
1626872686.969393,4,0.00040690103196538985
1626872776.976699,5,0.0
1626872866.791336,6,0.0028076171875
1626872946.739629,7,0.0048421225510537624
1626873002.874744,8,0.0054117836989462376
1626873057.816818,9,0.0064697265625
1626873111.458806,10,0.0055338540114462376
1626873165.306613,11,0.008382161147892475
1626873219.645612,12,0.0078125
1626873273.847425,13,0.009440104477107525
1626873327.850173,14,0.009480793960392475
1626873381.448222,15,0.0078125
1626873435.101967,16,0.0076497397385537624
1626873489.370914,17,0.011433918960392475
1626873543.17524,18,0.011515299789607525
1626873598.930004,19,0.01607259176671505
1626873651.877198,20,0.015421549789607525
1626873706.907937,21,0.01798502542078495
1626873760.550896,22,0.01949056051671505
1626873815.189647,23,0.02339681051671505
1626873868.811771,24,0.0317789725959301
1626873922.623956,25,0.0426025390625
1626873976.395315,26,0.0576171875
1626874030.104017,27,0.0772705078125
1626874084.478062,28,0.0910237655043602
1626874138.179618,29,0.0975748673081398
1626874192.133252,30,0.083740234375
1626874246.340408,31,0.1153971329331398
1626874300.421449,32,0.1158040389418602
1626874354.539385,33,0.1158854141831398
1626874408.400398,34,0.1279703825712204
1626874463.101192,35,0.1290690153837204
1626874517.056883,36,0.1359456330537796
1626874570.748936,37,0.1338297575712204
1626874624.18969,38,0.135498046875
1626874678.762678,39,0.145751953125
1626874732.931593,40,0.1489664763212204
1626874786.949959,41,0.1551920622587204
1626874840.006236,42,0.1443278044462204
1626874893.921178,43,0.1682942658662796
1626874947.952026,44,0.1694742888212204
1626875001.94631,45,0.1713460236787796
1626875055.628302,46,0.1707763671875
1626875109.366042,47,0.1720377653837204
1626875163.388412,48,0.1815592497587204
1626875216.639741,49,0.18115234375
1626875270.466439,50,0.1847330778837204
1626875325.334276,51,0.1847737580537796
1626875379.132132,52,0.1959635466337204
1626875432.969068,53,0.1839599609375
1626875487.180926,54,0.2023112028837204
1626875540.323554,55,0.2010091096162796
1626875594.962814,56,0.2042236328125
1626875648.890951,57,0.209228515625
1626875704.198888,58,0.2161865234375
1626875758.01261,59,0.2170003205537796
1626875811.337247,60,0.2074788361787796
1626875865.259022,61,0.2215169221162796
1626875919.568966,62,0.2274983674287796
1626875972.622769,63,0.2234700471162796
1626876026.520274,64,0.2292887419462204
1626876080.322905,65,0.2296549528837204
1626876134.230141,66,0.2333577424287796
1626876187.326406,67,0.2271321564912796
1626876240.574551,68,0.2329915314912796
1626876294.675824,69,0.235595703125
1626876348.387503,70,0.2431640625
1626876401.711781,71,0.2420247346162796
1626876454.922406,72,0.2430826872587204
1626876508.672659,73,0.2493082731962204
1626876561.912858,74,0.245361328125
1626876615.575212,75,0.248046875
1626876669.650529,76,0.2501220703125
1626876723.295663,77,0.2423909455537796
1626876777.958329,78,0.2508138120174408
1626876831.752336,79,0.2574056088924408
1626876884.794891,80,0.2544352114200592
1626876938.011602,81,0.2493896484375
1626876992.499281,82,0.2596842348575592
1626877045.54958,83,0.2579345703125
1626877099.887968,84,0.25048828125
1626877153.972945,85,0.2610270082950592
1626877207.388098,86,0.2548421323299408
1626877261.062393,87,0.2650553286075592
1626877314.71107,88,0.2588704526424408
1626877368.219836,89,0.2462971955537796
1626877421.298164,90,0.2622884213924408
1626877475.224185,91,0.2713216245174408
1626877528.967207,92,0.269775390625
1626877582.888747,93,0.2651773989200592
1626877636.685263,94,0.2738037109375
1626877690.443364,95,0.2755940854549408
1626877744.41572,96,0.2687174379825592
1626877797.902312,97,0.2721354067325592
1626877851.84344,98,0.2647705078125
1626877906.38696,99,0.2820638120174408
1626877959.557242,100,0.2766927182674408
1626878012.87468,101,0.2705892026424408
1626878066.236554,102,0.2816162109375
1626878119.400016,103,0.2794189453125
1626878172.575763,104,0.2784423828125
1626878226.516098,105,0.2863362729549408
1626878280.125106,106,0.2851155698299408
1626878334.635607,107,0.2792561948299408
1626878388.114857,108,0.2798258364200592
1626878441.070827,109,0.2825113832950592
1626878495.250404,110,0.2843831479549408
1626878549.148285,111,0.2881266176700592
1626878602.290156,112,0.2867024838924408
1626878655.313637,113,0.2811686098575592
1626878709.317363,114,0.2831217348575592
1626878762.794184,115,0.28271484375
1626878816.782363,116,0.2913004457950592
1626878869.800107,117,0.2901611328125
1626878922.924229,118,0.2904052734375
1626878977.821189,119,0.2921956479549408
1626879031.168262,120,0.2906087338924408
1626879084.245381,121,0.2875162661075592
1626879137.633944,122,0.2874349057674408
1626879193.88238,123,0.2986653745174408
1626879247.474044,124,0.2928059995174408
1626879300.468268,125,0.29296875
1626879353.55088,126,0.2880452573299408
1626879406.610025,127,0.2876790463924408
1626879461.154774,128,0.2889404296875
1626879514.130531,129,0.2896321713924408
1626879567.883016,130,0.3012288510799408
1626879622.400327,131,0.2849934995174408
1626879677.247563,132,0.2943115234375
1626879730.174494,133,0.2879638671875
1626879783.389146,134,0.2951253354549408
1626879836.456162,135,0.3005777895450592
1626879890.331207,136,0.2997640073299408
1626879943.910155,137,0.2992350161075592
1626879998.807631,138,0.2954508364200592
1626880052.007499,139,0.2959391176700592
1626880105.8356,140,0.2999674379825592
1626880159.468884,141,0.29931640625
1626880212.699946,142,0.2970377504825592
1626880266.476129,143,0.2978108823299408
1626880320.291296,144,0.301025390625
1626880374.091157,145,0.2921956479549408
1626880427.665104,146,0.2937418520450592
1626880481.038354,147,0.30078125
1626880535.061824,148,0.30029296875
1626880589.503496,149,0.3051351010799408
1626880643.198216,150,0.296875
1626880696.395094,151,0.3016764223575592
1626880749.464584,152,0.3018392026424408
1626880803.319404,153,0.3085123598575592
1626880857.63688,154,0.2954508364200592
1626880911.837424,155,0.3015543520450592
1626880965.040495,156,0.301025390625
1626881018.162774,157,0.3041178286075592
1626881071.17182,158,0.29736328125
1626881125.83456,159,0.3028157651424408
1626881179.447439,160,0.3041585385799408
1626881232.912674,161,0.29345703125
1626881287.457771,162,0.2919107973575592
1626881341.227466,163,0.3061116635799408
1626881394.381692,164,0.3043212890625
1626881449.707342,165,0.3091227114200592
1626881502.868533,166,0.3035888671875
1626881556.107246,167,0.2964681088924408
1626881609.734759,168,0.3011067807674408
1626881663.001972,169,0.3050537109375
1626881716.202531,170,0.3011067807674408
1626881770.936402,171,0.3077392578125
1626881824.225965,172,0.3060709536075592
1626881878.152192,173,0.3100992739200592
1626881931.642239,174,0.3072916567325592
1626881985.326403,175,0.3015950620174408
1626882038.452325,176,0.3018392026424408
1626882091.81237,177,0.3016764223575592
1626882146.017259,178,0.3026529848575592
1626882199.217337,179,0.3076171875
1626882253.380617,180,0.3045247495174408
1626882309.414719,181,0.3107096254825592
1626882362.759768,182,0.3064778745174408
1626882415.974809,183,0.3071695864200592
1626882469.101977,184,0.3037109375
1626882522.384794,185,0.3030191957950592
1626882575.516915,186,0.3068033754825592
1626882630.44357,187,0.3048909604549408
1626882684.62828,188,0.3094889223575592
1626882737.740929,189,0.3084309995174408
1626882791.091429,190,0.2992757260799408
1626882845.001875,191,0.30615234375
1626882899.482472,192,0.3052978515625
1626882952.568818,193,0.3053385317325592
1626883005.616678,194,0.3056233823299408
1626883060.149872,195,0.3109537661075592
1626883113.380753,196,0.3081461489200592
1626883166.544051,197,0.309814453125
1626883222.193878,198,0.3086344301700592
1626883275.270712,199,0.306640625
1626883328.673593,200,0.3088785707950592
1626883382.612701,201,0.30419921875
1626883437.528972,202,0.3129476010799408
1626883492.702465,203,0.3167724609375
1626883547.174093,204,0.3074951171875
1626883600.548276,205,0.3038736879825592
1626883653.749476,206,0.3063558042049408
1626883707.71111,207,0.3128662109375
1626883761.985567,208,0.3042806088924408
1626883815.222466,209,0.3065185546875
1626883868.319249,210,0.3074137270450592
1626883921.510771,211,0.3075765073299408
1626883975.086526,212,0.3035888671875
1626884029.739348,213,0.3037109375
1626884084.443887,214,0.3035888671875
1626884139.418672,215,0.3026123046875
1626884194.216837,216,0.3094482421875
1626884248.434613,217,0.3060302734375
1626884301.730312,218,0.3069661557674408
1626884355.104903,219,0.3128255307674408
1626884410.051012,220,0.3089599609375
1626884463.186081,221,0.3102213442325592
1626884516.82339,222,0.3060709536075592
1626884570.58775,223,0.3123372495174408
1626884623.850038,224,0.3094075620174408
1626884676.878216,225,0.3111572265625
1626884731.765316,226,0.31103515625
1626884785.393315,227,0.3120931088924408
1626884839.42776,228,0.3083902895450592
1626884892.538356,229,0.30859375
1626884946.702713,230,0.3091634213924408
1626885001.937326,231,0.3021647036075592
1626885057.01731,232,0.3073323667049408
1626885110.666561,233,0.3087972104549408
1626885164.648955,234,0.3086344301700592
1626885219.012066,235,0.3093668520450592
1626885273.740601,236,0.3046061098575592
1626885326.961,237,0.3068440854549408
1626885380.353811,238,0.3147786557674408
1626885434.572321,239,0.3108316957950592
1626885487.960432,240,0.3111572265625
1626885542.846856,241,0.3080240786075592
1626885597.854766,242,0.3133138120174408
1626885651.484306,243,0.3105061948299408
1626885704.70385,244,0.3039143979549408
1626885757.817124,245,0.3108724057674408
1626885811.239306,246,0.3016357421875
1626885864.45696,247,0.311767578125
1626885917.935234,248,0.3101399838924408
1626885972.196147,249,0.31103515625
1626886025.344027,250,0.3088785707950592
1626886078.412403,251,0.3081461489200592
1626886131.536933,252,0.3097737729549408
1626886184.689939,253,0.3085530698299408
1626886238.083773,254,0.3127034604549408
1626886291.286102,255,0.30615234375
1626886345.90124,256,0.3101399838924408
1626886399.139432,257,0.3111572265625
1626886453.347485,258,0.3069254457950592
1626886507.343486,259,0.3013509213924408
1626886560.833436,260,0.3063558042049408
1626886614.236725,261,0.3107096254825592
1626886667.824563,262,0.3111572265625
1626886722.003028,263,0.3058268129825592
1626886775.503301,264,0.3082275390625
1626886828.671012,265,0.304443359375
1626886881.8841,266,0.3133951723575592
1626886936.216495,267,0.3114420473575592
1626886989.661515,268,0.3132731020450592
1626887043.454428,269,0.2961832582950592
1626887097.193049,270,0.3098958432674408
1626887151.527099,271,0.298583984375
1626887204.953907,272,0.3113199770450592
1626887259.960653,273,0.3104248046875
1626887313.873216,274,0.3133951723575592
1626887366.955251,275,0.3126220703125
1626887420.045862,276,0.30859375
1626887474.915489,277,0.3150634765625
1626887528.703411,278,0.3114827573299408
1626887583.51182,279,0.3074137270450592
1626887638.328027,280,0.3092041015625
1626887692.375418,281,0.3058675229549408
1626887745.465576,282,0.3069661557674408
1626887799.204656,283,0.308837890625
1626887852.490282,284,0.307861328125
1626887906.251473,285,0.3038736879825592
1626887959.692798,286,0.3080240786075592
1626888012.875402,287,0.3121337890625
1626888066.053147,288,0.3141683042049408
1626888119.360575,289,0.3109537661075592
1626888172.649164,290,0.312255859375
1626888226.119618,291,0.3079427182674408
1626888280.208194,292,0.310546875
1626888333.122598,293,0.3128255307674408
1626888385.978829,294,0.3133138120174408
1626888439.117748,295,0.3101399838924408
1626888492.538669,296,0.3160400390625
1626888546.409735,297,0.3050537109375
1626888599.795083,298,0.3023681640625
1626888654.126864,299,0.3067626953125


==> transformer_train_step_acc_per_seq.csv <==
Step,Value
0,0.0
1,7.812499825377017e-05
2,0.002031249925494194
3,0.0033984375186264515
4,0.004140624776482582
5,0.005117187276482582
6,0.0043750000186264515
7,0.004960937425494194
8,0.005664062686264515
9,0.0054296874441206455
10,0.0054296874441206455
11,0.005078124813735485
12,0.0053515625186264515
13,0.0062109376303851604
14,0.006093749776482582
15,0.0052734375931322575
16,0.006054687313735485
17,0.0062109376303851604
18,0.006171875167638063
19,0.0062109376303851604
20,0.0072265625931322575
21,0.008476562798023224
22,0.0072656250558793545
23,0.007695312611758709
24,0.008437500335276127
25,0.008867187425494194
26,0.008828124962747097
27,0.010898437350988388
28,0.01171875
29,0.013828124850988388
30,0.015507812611758709
31,0.015585937537252903
32,0.01718750037252903
33,0.01957031339406967
34,0.022773437201976776
35,0.023945312947034836
36,0.02714843675494194
37,0.029921874403953552
38,0.03218749910593033
39,0.01718750037252903
40,0.032343748956918716
41,0.03773437440395355
42,0.042109373956918716
43,0.0478515625
44,0.04824218899011612
45,0.05156249925494194
46,0.05218749865889549
47,0.05531249940395355
48,0.0556640625
49,0.062187500298023224
50,0.06367187201976776
51,0.06214843690395355
52,0.07039062678813934
53,0.06968750059604645
54,0.06660155951976776
55,0.06859374791383743
56,0.07460937649011612
57,0.07421875
58,0.07636718451976776
59,0.07945312559604645
60,0.08054687827825546
61,0.0817578136920929
62,0.0813281238079071
63,0.08781249821186066
64,0.08601562678813934
65,0.08929687738418579
66,0.09316406399011612
67,0.09363280981779099
68,0.09441406279802322
69,0.09324219077825546
70,0.0947265625
71,0.10019531100988388
72,0.0964062511920929
73,0.09785155951976776
74,0.10074219107627869
75,0.09796874970197678
76,0.09832031279802322
77,0.09886718541383743
78,0.09718749672174454
79,0.10554687678813934
80,0.10773437470197678
81,0.10039062798023224
82,0.10089843720197678
83,0.10859374701976776
84,0.10925780981779099
85,0.08890625089406967
86,0.10003906488418579
87,0.10195312649011612
88,0.1032421886920929
89,0.09898437559604645
90,0.10640624910593033
91,0.10410156100988388
92,0.0949999988079071
93,0.08378906548023224
94,0.09773437678813934
95,0.08148437738418579
96,0.09410156309604645
97,0.0866406261920929
98,0.10039062798023224
99,0.09187500178813934
100,0.09558593481779099
101,0.08937499672174454
102,0.09386719018220901
103,0.08804687857627869
104,0.08925781399011612
105,0.0817578136920929
106,0.07968749850988388
107,0.08578124642372131
108,0.08714843541383743
109,0.09609375149011612
110,0.10218749940395355
111,0.10480468720197678
112,0.10335937142372131
113,0.09242187440395355
114,0.09859374910593033
115,0.09269531071186066
116,0.08375000208616257
117,0.07218749821186066
118,0.09015624970197678
119,0.09972656518220901
120,0.10363281518220901
121,0.10542968660593033
122,0.09046874940395355
123,0.10578124970197678
124,0.09718749672174454
125,0.0915234386920929
126,0.0859375
127,0.07804687321186066
128,0.09746094048023224
129,0.1037890613079071
130,0.10160156339406967
131,0.10566405951976776
132,0.10863281041383743
133,0.10660156607627869
134,0.09976562857627869
135,0.10292968899011612
136,0.10558594018220901
137,0.1022656261920929
138,0.10871093720197678
139,0.10886719077825546
140,0.10664062201976776
141,0.10828124731779099
142,0.10605468600988388
143,0.10710937529802322
144,0.11273437738418579
145,0.11511718481779099
146,0.11058593541383743
147,0.1142578125
148,0.11554687470197678
149,0.11562500149011612
150,0.11773437261581421
151,0.12109375
152,0.11246094107627869
153,0.11527343839406967
154,0.12105468660593033
155,0.11968749761581421
156,0.12144531309604645
157,0.11675781011581421
158,0.12187500298023224
159,0.12214843928813934
160,0.12167968600988388
161,0.12601561844348907
162,0.12593750655651093
163,0.12523438036441803
164,0.12406250089406967
165,0.11734375357627869
166,0.11265625059604645
167,0.12019531428813934
168,0.11382812261581421
169,0.11882812529802322
170,0.12671874463558197
171,0.12566405534744263
172,0.12664061784744263
173,0.12132812291383743
174,0.1283593773841858
175,0.13124999403953552
176,0.13171875476837158
177,0.13597656786441803
178,0.13613280653953552
179,0.13371093571186066
180,0.13804687559604645
181,0.13566406071186066
182,0.13121093809604645
183,0.13496093451976776
184,0.13273437321186066
185,0.1294531226158142
186,0.1305859386920929
187,0.12804687023162842
188,0.12406250089406967
189,0.12191405892372131
190,0.1298828125
191,0.12445312738418579
192,0.1326562464237213
193,0.12617187201976776
194,0.11972656100988388
195,0.12562499940395355
196,0.12414062768220901
197,0.12828125059604645
198,0.1360156238079071
199,0.12929686903953552
200,0.13249999284744263
201,0.1369921863079071
202,0.13066406548023224
203,0.13277344405651093
204,0.12054687738418579
205,0.1318359375
206,0.13695313036441803
207,0.13660156726837158
208,0.13019531965255737
209,0.13121093809604645
210,0.1328125
211,0.1279296875
212,0.12996093928813934
213,0.13328124582767487
214,0.13273437321186066
215,0.13917969167232513
216,0.13820312917232513
217,0.13976562023162842
218,0.13683593273162842
219,0.13917969167232513
220,0.14027343690395355
221,0.13675780594348907
222,0.1316796839237213
223,0.14121094346046448
224,0.13105468451976776
225,0.13957031071186066
226,0.1399218738079071
227,0.14644531905651093
228,0.14875000715255737
229,0.1455078125
230,0.14374999701976776
231,0.14277343451976776
232,0.13148437440395355
233,0.14226561784744263
234,0.14195312559604645
235,0.14359374344348907
236,0.1435546875
237,0.14812499284744263
238,0.14933593571186066
239,0.14464843273162842
240,0.14660155773162842
241,0.1482812464237213
242,0.14558593928813934
243,0.14171874523162842
244,0.14515624940395355
245,0.14832031726837158
246,0.14695312082767487
247,0.1506640613079071
248,0.1516406238079071
249,0.1418749988079071
250,0.14121094346046448
251,0.15097656846046448
252,0.1481640636920929
253,0.14960937201976776
254,0.14109374582767487
255,0.14808593690395355
256,0.1407812535762787
257,0.13328124582767487
258,0.1416015625
259,0.14363281428813934
260,0.1477343738079071
261,0.14222656190395355
262,0.13941405713558197
263,0.14636719226837158
264,0.1506640613079071
265,0.15855468809604645
266,0.1599999964237213
267,0.15515625476837158
268,0.1535937488079071
269,0.15007811784744263
270,0.15519531071186066
271,0.15496093034744263
272,0.1541406214237213
273,0.15648438036441803
274,0.15476562082767487
275,0.1545703113079071
276,0.14855468273162842
277,0.15003906190395355
278,0.14921875298023224
279,0.15101562440395355
280,0.15335936844348907
281,0.15234375
282,0.14863280951976776
283,0.15371093153953552
284,0.14753906428813934
285,0.15546874701976776
286,0.1550000011920929
287,0.15718750655651093
288,0.15910156071186066
289,0.15660156309604645
290,0.15714843571186066
291,0.15906250476837158
292,0.16109375655651093
293,0.1630859375
294,0.16109375655651093
295,0.1604296863079071
296,0.1591796875
297,0.15949219465255737
298,0.1570703089237213
299,0.1545703113079071

==> transformer_val_step_acc_per_seq.csv <==
Step,Value
0,0.0
1,0.0005460349493660033
2,0.001890120911411941
3,0.004620295483618975
4,0.005460349377244711
5,0.004200269002467394
6,0.004788306541740894
7,0.003780241822823882
8,0.005460349377244711
9,0.00428427429869771
10,0.005376344081014395
11,0.004158266354352236
12,0.005712365731596947
13,0.006048386916518211
14,0.001974126324057579
15,0.004998319782316685
16,0.005292338784784079
17,0.005754368379712105
18,0.005964381620287895
19,0.0060903895646333694
20,0.006636424921452999
21,0.006174395326524973
22,0.006006384268403053
23,0.007770497351884842
24,0.008442540653049946
25,0.010038642212748528
26,0.009366599842905998
27,0.008148521184921265
28,0.009744623675942421
29,0.014028897508978844
30,0.01608702912926674
31,0.01953125
32,0.021841397508978844
33,0.023101478815078735
34,0.023731518536806107
35,0.022009408101439476
36,0.023479502648115158
37,0.037424396723508835
38,0.02646169438958168
39,0.02734375
40,0.0372563861310482
41,0.039608534425497055
42,0.048093076795339584
43,0.042422715574502945
44,0.04553091526031494
45,0.0486811138689518
46,0.05124327912926674
47,0.05603158473968506
48,0.05775369703769684
49,0.06392809003591537
50,0.058257728815078735
51,0.06144993379712105
52,0.06506216526031494
53,0.06317204236984253
54,0.07106854766607285
55,0.06506216526031494
56,0.0669102817773819
57,0.07497479766607285
58,0.07413474470376968
59,0.07232862710952759
60,0.0833333358168602
61,0.07984711229801178
62,0.09429603815078735
63,0.08984375
64,0.08518145233392715
65,0.08429939299821854
66,0.09106183052062988
67,0.08014112710952759
68,0.0968581959605217
69,0.09509408473968506
70,0.09765625
71,0.09362398833036423
72,0.0973622277379036
73,0.09391801059246063
74,0.0929519459605217
75,0.10047043114900589
76,0.09580813348293304
77,0.10219254344701767
78,0.10030242055654526
79,0.09337197244167328
80,0.09337197244167328
81,0.09219589829444885
82,0.10706485062837601
83,0.1028645858168602
84,0.10840893536806107
85,0.08967573940753937
86,0.09669018536806107
87,0.09790826588869095
88,0.09022177755832672
89,0.09110382944345474
90,0.08996976166963577
91,0.10618279874324799
92,0.08278729766607285
93,0.09097782522439957
94,0.0950520858168602
95,0.08963373303413391
96,0.08429939299821854
97,0.09240591526031494
98,0.09366599470376968
99,0.09618615359067917
100,0.08001512289047241
101,0.09240591526031494
102,0.07027049362659454
103,0.0856434777379036
104,0.08392137289047241
105,0.0752268135547638
106,0.08635752648115158
107,0.08795362710952759
108,0.09774025529623032
109,0.09786626696586609
110,0.10488071292638779
111,0.09282594174146652
112,0.08891969174146652
113,0.08467742055654526
114,0.09593413770198822
115,0.08908770233392715
116,0.061281923204660416
117,0.07531081885099411
118,0.09358198940753937
119,0.0958501324057579
120,0.10240255296230316
121,0.09022177755832672
122,0.10437668114900589
123,0.09522009640932083
124,0.08665154874324799
125,0.07925907522439957
126,0.07820900529623032
127,0.08665154874324799
128,0.09076780825853348
129,0.09744623303413391
130,0.09769825637340546
131,0.10089045763015747
132,0.10378864407539368
133,0.09303595125675201
134,0.09996639937162399
135,0.10160450637340546
136,0.08429939299821854
137,0.0947580635547638
138,0.11092910170555115
139,0.10269657522439957
140,0.09858030825853348
141,0.10546875
142,0.10387264937162399
143,0.10450268536806107
144,0.10773689299821854
145,0.10853494703769684
146,0.10387264937162399
147,0.10685484111309052
148,0.10278058052062988
149,0.12109375
150,0.11861559003591537
151,0.10895497351884842
152,0.09950436651706696
153,0.1127772182226181
154,0.11634744703769684
155,0.11113911122083664
156,0.1072748675942421
157,0.11487735062837601
158,0.11722950637340546
159,0.11584341526031494
160,0.1231938824057579
161,0.1176915317773819
162,0.10866095125675201
163,0.12878024578094482
164,0.09517809003591537
165,0.09963037818670273
166,0.12016969174146652
167,0.11164314299821854
168,0.11449933052062988
169,0.11504536122083664
170,0.1181955635547638
171,0.11916162818670273
172,0.11483535170555115
173,0.11403729766607285
174,0.11655745655298233
175,0.12235382944345474
176,0.11920362710952759
177,0.12121976166963577
178,0.1268901228904724
179,0.12936827540397644
180,0.12193380296230316
181,0.12126176059246063
182,0.12567204236984253
183,0.1281082034111023
184,0.12777218222618103
185,0.1244959682226181
186,0.11794354766607285
187,0.11365927755832672
188,0.1046706959605217
189,0.12268985062837601
190,0.12567204236984253
191,0.1260920763015747
192,0.12483198940753937
193,0.11542338877916336
194,0.1137852817773819
195,0.11164314299821854
196,0.11479334533214569
197,0.12382392585277557
198,0.12886424362659454
199,0.11340726166963577
200,0.11491935700178146
201,0.12260584533214569
202,0.12084173411130905
203,0.11554939299821854
204,0.1158854141831398
205,0.13054434955120087
206,0.1184895858168602
207,0.11571740359067917
208,0.12542003393173218
209,0.12852822244167328
210,0.12424395233392715
211,0.12428595125675201
212,0.1158854141831398
213,0.1145833358168602
214,0.12109375
215,0.12928427755832672
216,0.1325184851884842
217,0.12802419066429138
218,0.12962029874324799
219,0.13125839829444885
220,0.13516464829444885
221,0.13163642585277557
222,0.12668010592460632
223,0.12441196292638779
224,0.12563003599643707
225,0.12512600421905518
226,0.1334005445241928
227,0.13764281570911407
228,0.12932628393173218
229,0.13655073940753937
230,0.1333165317773819
231,0.12193380296230316
232,0.11966565996408463
233,0.13243447244167328
234,0.13550066947937012
235,0.12684811651706696
236,0.12890625
237,0.1322244554758072
238,0.13659274578094482
239,0.1391129046678543
240,0.13184644281864166
241,0.1390288919210434
242,0.12873823940753937
243,0.1344086080789566
244,0.12231183052062988
245,0.12945228815078735
246,0.13688676059246063
247,0.1398269534111023
248,0.12957829236984253
249,0.13277049362659454
250,0.13604670763015747
251,0.13436660170555115
252,0.13760080933570862
253,0.11239919066429138
254,0.13407258689403534
255,0.11777553707361221
256,0.11021505296230316
257,0.1276041716337204
258,0.12163978815078735
259,0.1297042965888977
260,0.12747815251350403
261,0.12932628393173218
262,0.11932963877916336
263,0.13789482414722443
264,0.13734878599643707
265,0.14730343222618103
266,0.13810484111309052
267,0.12974630296230316
268,0.14049899578094482
269,0.14079301059246063
270,0.14595934748649597
271,0.1396169364452362
272,0.1366347372531891
273,0.13638272881507874
274,0.13487063348293304
275,0.1443212330341339
276,0.13037633895874023
277,0.1325184851884842
278,0.1347026228904724
279,0.1471354216337204
280,0.13373656570911407
281,0.13713878393173218
282,0.1425151228904724
283,0.13012433052062988
284,0.13537466526031494
285,0.13827285170555115
286,0.13676075637340546
287,0.14415322244167328
288,0.14705140888690948
289,0.12995631992816925
290,0.13760080933570862
291,0.14453125
292,0.14398521184921265
293,0.14398521184921265
294,0.1362147182226181
295,0.14184308052062988
296,0.1409190148115158
297,0.13533265888690948
298,0.13974294066429138
299,0.14049899578094482
